"My Privacy for their Security": Employees' Privacy Perspectives and Expectations when using Enterprise Security Software

Employees are often required to use Enterprise Security Software ("ESS") on corporate and personal devices. ESS products collect users' activity data including users' location, applications used, and websites visited - operating from employees' device to the cloud. To the best of our knowledge, the privacy implications of this data collection have yet to be explored. We conduct an online survey (n=258) and a semi-structured interview (n=22) with ESS users to understand their privacy perceptions, the challenges they face when using ESS, and the ways they try to overcome those challenges. We found that while many participants reported receiving no information about what data their ESS collected, those who received some information often underestimated what was collected. Employees reported lack of communication about various data collection aspects including: the entities with access to the data and the scope of the data collected. We use the interviews to uncover several sources of misconceptions among the participants. Our findings show that while employees understand the need for data collection for security, the lack of communication and ambiguous data collection practices result in the erosion of employees' trust on the ESS and employers. We obtain suggestions from participants on how to mitigate these misconceptions and collect feedback on our design mockups of a privacy notice and privacy indicators for ESS. Our work will benefit researchers, employers, and ESS developers to protect users' privacy in the growing ESS market.

==> mm-moved-bib-entries.txt <==
%@misc{crowdstrike_gdpr_nodate,
%	title = {The {GDPR} {General} {Data} {Protection} {Regulation} and {Cybersecurity}},
%	howpublished={\url{https://www.crowdstrike.com/resources/white-papers/the-gdpr-general-data-protection-regulation-and-cybersecurity/}},
%	abstract = {Get an overview of the GDPR, how it may affect your organization and why cybersecurity is key to compliance preparedness},
%	language = {en},
%	journal = {CrowdStrike},
%	author = {{CrowdStrike}}
%}

%@misc{musarubra_us_llc_general_nodate,
%  title = {General {Data} {Protection} {Regulation} ({GDPR})},
%  howpublished={\url{https://www.mcafee.com/enterprise/en-gb/about/gdpr.html}},
%	author={{McAfee} Inc.}},
%  year={Jan, 2022}
%}
%@misc{musarubra_us_llc_general_nodate,
%	title = {General {Data} {Protection} {Regulation} ({GDPR})},
%	howpublished={\url{https://www.mcafee.com/enterprise/en-gb/about/gdpr.html}},
%	abstract = {Learn about the McAfee commitment to General Data Protection Regulation (GDPR) readiness.},
%	journal = {McAfee},
%	author = {{Musarubra US LLC}}
%}


